Coma composition and profiles of comet 12P/Pons-Brooks using long-slit spectroscopy

Comet 12P/Pons-Brook exhibited multiple large and minor outbursts in 2023 on its way to its 2024 perihelion, as it has done during its previous apparitions. We obtained long-slit optical spectra of the comet in 2023 August and 2023 November with the INT-IDS, and in 2023 December with NOT-ALFOSC. Using a standard Haser model in a 10000km-radius aperture and commonly used empirical parent and daughter scale-lengths, our calculated abundance ratios show a constant "typical" composition throughout the period with a C$_2$/CN ratio of about 90 per cent. Molecular density profiles of different species along the slit show asymmetries between opposite sides of the coma and that C$_2$ seems to behave differently than CN and C$_3$. Comparing the coma profiles to a standard Haser model shows that this model cannot accurately reproduce the shape of the coma, and therefore that the calculated production rates cannot be deemed as accurate. We show that an outburst Haser model is a {slightly} better match to the C$_3$ and CN profile shapes, but the model still does not explain the shape of the C$_2$ profiles and requires equal parent and daughter scale-lengths. Our results suggest that the coma morphology could be better explained by extended sources, and that the nature of 12P's activity introduces bias in the determination of its composition.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.3 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 23 April 2024
%
% Copyright (C) Royal Astronomical Society 2024, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
